Multiband effective bond-orbital model for nitride semiconductors with wurtzite structure

A multiband empirical tight-binding model for group-III-nitride semiconductors with a wurtzite structure has been developed and applied to both bulk systems and embedded quantum dots. As a minimal basis set we assume one s-orbital and three p-orbitals, localized in the unit cell of the hexagonal Bravais lattice, from which one conduction band and three valence bands are formed. Non-vanishing matrix elements up to second nearest neighbors are taken into account. These matrix elements are determined so that the resulting tight-binding band structure reproduces the known Gamma-point parameters, which are also used in recent kp-treatments. Furthermore, the tight-binding band structure can also be fitted to the band energies at other special symmetry points of the Brillouin zone boundary, known from experiment or from first-principle calculations. In this paper, we describe details of the parametrization and present the resulting tight-binding band structures of bulk GaN, AlN, and InN with a wurtzite structure. As a first application to nanostructures, we present results for the single-particle electronic properties of lens-shaped InN quantum dots embedded in a GaN matrix.

==> ebom_integrals_snn.txt <==
%--------------------------------------------------------------------------
% G0W0 parameters
%--------------------------------------------------------------------------

alpha = 1/(2*me_z); 
beta = 1/(2*me_t); 

Vss_0_sigma = 1/72*(36*a^2*alpha*E_g+18*Ep_M1*a^2*E_g*c^2+9*Ep_L1*a^2*E_g*c^2+27*c^2*a^2*E_g*Es_0+2*c^2*a^2*E_g*Ep_A1+16*c^2*a^2*E_g*Ep_H1-48*c^2*P_z^2-36*a^2*P_t^2+48*c^2*beta*E_g)/a^2/E_g/c^2;
Vss_a_sigma = 1/432*(36*a^2*E_g*Es_0-36*a^2*E_g*Ep_M1+23*a^2*E_g*Ep_A1+9*a^2*E_g*Ep_L1+48*beta*E_g-48*P_z^2-32*a^2*E_g*Ep_H1)/a^2/E_g;
Vss_c_sigma = -3/16*Ep_L1+3/16*Ep_M1-1/16*Ep_A1+1/16*Es_0;
Vss_2c_sigma = -1/16*(4*alpha*E_g-4*P_t^2-c^2*E_g*Ep_A1+c^2*E_g*Es_0)/c^2/E_g;
Vss_2a_sigma = 1/432*(-16*a^2*E_g*Ep_H1-48*beta*E_g+48*P_z^2+18*a^2*E_g*Ep_L1-9*a^2*E_g*Es_0+9*a^2*E_g*Ep_M1-2*a^2*E_g*Ep_A1)/a^2/E_g;
Vss_w3a_sigma = -1/432*(48*beta*E_g-48*P_z^2+36*a^2*E_g*Ep_L1+9*a^2*E_g*Es_0-9*a^2*E_g*Ep_M1-32*a^2*E_g*Ep_H1-4*a^2*E_g*Ep_A1)/a^2/E_g;
Vss_a2c2_sigma = -1/32*Ep_A1+1/32*Ep_L1+1/32*Es_0-1/32*Ep_M1;

Vsp_a_a_sigma = 1/3/a*P_t;
Vsp_c_c_sigma = 1/2/c*P_z;
Vsp_c_2c_sigma = 0;
Vsp_a_2a_sigma = 0;
Vsp_a_w3a_sigma = 0;
Vsp_a_a2c2_sigma = 0;
Vsp_c_a2c2_sigma = 0;

Vpp_aa_0_pi = 1/144*(18*c^2*a^2*E_g*Ep_M3+9*c^2*a^2*E_g*Ep_L3+32*c^2*a^2*E_g*Ep_H2+18*c^2*a^2*E_g*Ep_M2+72*a^2*E_g*A_3+96*A_4*E_g*c^2+54*c^2*E_g*a^2*Ep_0+4*a^2*E_g*Ep_A2*c^2+48*P_t^2*c^2+9*c^2*E_g*a^2*Ep_L2+96*A_2*E_g*c^2+72*a^2*E_g*A_1)/c^2/E_g/a^2;
Vpp_aa_a_pi = 1/288*(-18*a^2*E_g*Ep_M2-9*a^2*E_g*Ep_L3+96*A_5*E_g+14*a^2*E_g*Ep_A2-32*a^2*E_g*Ep_H2+48*P_t^2+27*E_g*a^2*Ep_L2+18*E_g*a^2*Ep_0)/a^2/E_g;Vpp_aa_c_pi = 3/32*Ep_M3+1/16*Ep_0+3/32*Ep_M2-3/32*Ep_L3-1/16*Ep_A2-3/32*Ep_L2;
Vpp_aa_a_sigma = -1/864*(-45*a^2*E_g*Ep_L3+288*A_5*E_g-192*A_4*E_g+48*P_t^2-192*A_2*E_g-90*E_g*a^2*Ep_0+72*a^2*E_g*Ep_M3+32*a^2*E_g*Ep_H2+63*E_g*a^2*Ep_L2-50*a^2*E_g*Ep_A2+18*a^2*E_g*Ep_M2)/a^2/E_g;

Vpp_aa_2c_pi = -1/16/c^2*(4*A_1+4*A_3-Ep_A2*c^2+Ep_0*c^2);
Vpp_aa_2a_pi = 0;
Vpp_aa_2a_sigma = 1/432*(-96*A_4*E_g-48*P_t^2-96*A_2*E_g-18*E_g*a^2*Ep_0+9*a^2*E_g*Ep_M3+18*a^2*E_g*Ep_L3-32*a^2*E_g*Ep_H2+18*E_g*a^2*Ep_L2-4*a^2*E_g*Ep_A2+9*a^2*E_g*Ep_M2)/a^2/E_g;
Vpp_aa_w3a_pi = -1/864/a^2/E_g*(-288*A_5*E_g+192*A_4*E_g-48*P_t^2+192*A_2*E_g+36*E_g*a^2*Ep_0+9*a^2*E_g*Ep_M3+18*a^2*E_g*Ep_L3-32*a^2*E_g*Ep_H2+18*E_g*a^2*Ep_L2-4*a^2*E_g*Ep_A2-45*a^2*E_g*Ep_M2);
Vpp_aa_w3a_sigma = -1/288*(96*A_5*E_g+48*P_t^2-9*a^2*E_g*Ep_M3+9*a^2*E_g*Ep_M2-32*a^2*E_g*Ep_H2+18*E_g*a^2*Ep_L2-4*a^2*E_g*Ep_A2+18*a^2*E_g*Ep_L3)/a^2/E_g;
Vpp_aa_a2c2_pi = -3/64*Ep_M2+3/64*Ep_L3+1/64*Ep_M3-1/32*Ep_A2-1/64*Ep_L2+1/32*Ep_0;
Vpp_aa_a2c2_sigma = 1/64*(-4*Ep_L3*c^2-3*Ep_M3*a^2-4*Ep_M3*c^2+3*Ep_L2*a^2+2*Ep_0*a^2-Ep_L3*a^2+Ep_M2*a^2+4*Ep_L2*c^2+4*Ep_M2*c^2-2*Ep_A2*a^2)/a^2;

Vpp_ac_a2c2_pi = 0;
Vpp_ac_a2c2_sigma = -1/6*(2^(1/2)*A_6*E_g*a^2+2^(1/2)*A_6*E_g*c^2+P_t*P_z*a^2+P_t*P_z*c^2)/c^2/E_g/a^2;

Vpp_cc_0_pi = 1/72*(18*E_g*c^2*Ep_M4*a^2+16*E_g*c^2*Ep_H3*a^2+48*A_2*E_g*c^2+2*Ep_A3*c^2*E_g*a^2+27*c^2*E_g*a^2*Ep_0+9*E_g*c^2*Ep_L4*a^2+36*a^2*E_g*A_1+36*P_z^2*a^2)/c^2/E_g/a^2;
Vpp_cc_a_pi = -1/432*(36*Ep_M4*a^2+32*Ep_H3*a^2-48*A_2-23*Ep_A3*a^2-36*Ep_0*a^2-9*Ep_L4*a^2)/a^2;
Vpp_cc_c_sigma = 3/16*Ep_M4-3/16*Ep_L4-1/16*Ep_A3+1/16*Ep_0;
Vpp_cc_2a_pi = -1/432*(-9*Ep_M4*a^2+16*Ep_H3*a^2+48*A_2+2*Ep_A3*a^2+9*Ep_0*a^2-18*Ep_L4*a^2)/a^2;
Vpp_cc_2c_sigma = -1/16*(-E_g*c^2*Ep_A3+4*E_g*A_1+4*P_z^2+c^2*E_g*Ep_0)/E_g/c^2;
Vpp_cc_w3a_pi = 1/432*(9*Ep_M4*a^2+32*Ep_H3*a^2-48*A_2+4*Ep_A3*a^2-9*Ep_0*a^2-36*Ep_L4*a^2)/a^2;
Vpp_cc_a2c2_pi = 0;
Vpp_cc_a2c2_sigma = -1/32*(Ep_M4*a^2+Ep_A3*a^2-Ep_0*c^2-Ep_0*a^2-Ep_L4*a^2-Ep_L4*c^2+Ep_M4*c^2+Ep_A3*c^2)/c^2;

%--------------------------------------------------------------------------
% corrected G0W0 parameters
%--------------------------------------------------------------------------

Vpp_cc_w3a_pi = 1/432*(9*Ep_M4*a^2+32*Ep_H3*a^2-48*A_2+4*Ep_A3*a^2-9*Ep_0*a^2-36*Ep_L4*a^2)/a^2;
Vpp_cc_c_sigma = -1/16*Ep_A3+3/16*Ep_M4-3/16*Ep_L4+1/16*Ep_0;
Vpp_cc_2c_sigma = 1/16*(-4*m_0*Delta_cr*Delta_so-12*A_1*me_t*m_0*Delta_cr*E_g-4*A_1*me_t*m_0*Delta_cr*Delta_so-8*A_1*me_t*m_0*E_g*Delta_so+6*me_t*E_g^2+3*c^2*me_t*m_0*E_g^2*Ep_A3+c^2*me_t*m_0*Delta_cr*Delta_so*Ep_A3+2*c^2*me_t*m_0*E_g*Delta_so*Ep_A3-6*m_0*Delta_cr*E_g-3*c^2*me_t*m_0*E_g^2*Ep_0-c^2*me_t*m_0*Delta_cr*Delta_so*Ep_0-2*c^2*me_t*m_0*E_g*Delta_so*Ep_0-3*c^2*me_t*m_0*Delta_cr*E_g*Ep_0-6*m_0*E_g^2+6*me_t*E_g*Delta_so+4*me_t*Delta_cr*Delta_so+6*me_t*Delta_cr*E_g+3*c^2*me_t*m_0*Delta_cr*E_g*Ep_A3-12*A_1*me_t*m_0*E_g^2-6*m_0*E_g*Delta_so)/c^2/me_t/m_0/(Delta_cr*Delta_so+3*Delta_cr*E_g+2*E_g*Delta_so+3*E_g^2);
Vpp_cc_0_pi = 1/72*(54*m_0*E_g*Delta_so*a^2+36*m_0*Delta_cr*Delta_so*a^2+54*m_0*Delta_cr*E_g*a^2+6*c^2*me_t*m_0*Ep_A3*a^2*E_g^2+48*c^2*me_t*m_0*Ep_H3*a^2*E_g^2+2*c^2*me_t*m_0*Ep_A3*a^2*Delta_cr*Delta_so+6*c^2*me_t*m_0*Ep_A3*a^2*Delta_cr*E_g+4*c^2*me_t*m_0*Ep_A3*a^2*E_g*Delta_so+18*c^2*me_t*m_0*Ep_M4*a^2*Delta_cr*Delta_so+54*c^2*me_t*m_0*Ep_M4*a^2*Delta_cr*E_g+36*c^2*me_t*m_0*Ep_M4*a^2*E_g*Delta_so+16*c^2*me_t*m_0*Ep_H3*a^2*Delta_cr*Delta_so+48*c^2*me_t*m_0*Ep_H3*a^2*Delta_cr*E_g+32*c^2*me_t*m_0*Ep_H3*a^2*E_g*Delta_so+9*c^2*me_t*m_0*Ep_L4*a^2*Delta_cr*Delta_so+27*c^2*me_t*m_0*Ep_L4*a^2*Delta_cr*E_g+18*c^2*me_t*m_0*Ep_L4*a^2*E_g*Delta_so+27*c^2*me_t*m_0*Ep_L4*a^2*E_g^2+81*c^2*me_t*m_0*E_g^2*Ep_0*a^2+27*c^2*me_t*m_0*Delta_cr*Delta_so*Ep_0*a^2+54*c^2*me_t*m_0*E_g*Delta_so*Ep_0*a^2+81*c^2*me_t*m_0*Delta_cr*E_g*Ep_0*a^2+36*A_1*me_t*m_0*Delta_cr*Delta_so*a^2+108*A_1*me_t*m_0*Delta_cr*E_g*a^2+72*A_1*me_t*m_0*E_g*Delta_so*a^2+108*A_1*me_t*m_0*E_g^2*a^2-54*me_t*E_g^2*a^2-54*me_t*E_g*Delta_so*a^2-36*me_t*Delta_cr*Delta_so*a^2-54*me_t*Delta_cr*E_g*a^2+54*m_0*E_g^2*a^2+54*c^2*me_t*m_0*Ep_M4*a^2*E_g^2+144*c^2*me_t*m_0*E_g^2*A_2+48*c^2*me_t*m_0*Delta_cr*Delta_so*A_2+96*c^2*me_t*m_0*E_g*Delta_so*A_2+144*c^2*me_t*m_0*Delta_cr*E_g*A_2)/c^2/me_t/m_0/a^2/(Delta_cr*Delta_so+3*Delta_cr*E_g+2*E_g*Delta_so+3*E_g^2);
Vpp_cc_a2c2_pi = 0;
Vpp_cc_a_pi = 1/432*(23*Ep_A3*a^2-36*Ep_M4*a^2-32*Ep_H3*a^2+48*A_2+36*Ep_0*a^2+9*Ep_L4*a^2)/a^2;
Vpp_cc_2a_pi = -1/432/a^2*(-9*Ep_M4*a^2+16*Ep_H3*a^2+48*A_2+2*Ep_A3*a^2+9*Ep_0*a^2-18*Ep_L4*a^2);
Vpp_cc_a2c2_sigma = -1/32*(-Ep_0*a^2+Ep_M4*a^2+Ep_A3*a^2+Ep_M4*c^2+Ep_A3*c^2-Ep_L4*c^2-Ep_L4*a^2-Ep_0*c^2)/c^2;
Vpp_ac_a2c2_pi = 0;
Vpp_ac_a2c2_sigma = -1/24*(4*2^(1/2)*A_6*E_g*a^2+4*2^(1/2)*A_6*E_g*c^2+(-(-2*m_0+2*me_z)*(3*E_g*Delta_so+3*E_g^2+2*Delta_cr*Delta_so+3*Delta_cr*E_g)/me_z/m_0/(2*Delta_so+3*E_g))^(1/2)*(-(-2*m_0+2*me_t)*E_g*(3*E_g*Delta_so+3*E_g^2+2*Delta_cr*Delta_so+3*Delta_cr*E_g)/me_t/m_0/(Delta_cr*Delta_so+3*Delta_cr*E_g+2*E_g*Delta_so+3*E_g^2))^(1/2)*a^2+(-(-2*m_0+2*me_z)*(3*E_g*Delta_so+3*E_g^2+2*Delta_cr*Delta_so+3*Delta_cr*E_g)/me_z/m_0/(2*Delta_so+3*E_g))^(1/2)*(-(-2*m_0+2*me_t)*E_g*(3*E_g*Delta_so+3*E_g^2+2*Delta_cr*Delta_so+3*Delta_cr*E_g)/me_t/m_0/(Delta_cr*Delta_so+3*Delta_cr*E_g+2*E_g*Delta_so+3*E_g^2))^(1/2)*c^2)/a^2/c^2/E_g;
Vpp_aa_a2c2_sigma = 1/64*(2*Ep_0*a^2-2*Ep_A2*a^2+3*Ep_L2*a^2-4*Ep_M3*c^2-3*Ep_M3*a^2-Ep_L3*a^2+Ep_M2*a^2+4*Ep_L2*c^2-4*Ep_L3*c^2+4*Ep_M2*c^2)/a^2;
Vpp_aa_2a_pi = 0;
Vpp_aa_2a_sigma = 1/432*(-64*me_z*m_0*E_g*Delta_so*a^2*Ep_H2-48*m_0*Delta_cr*Delta_so+72*me_z*E_g*Delta_so+36*me_z*m_0*E_g*Delta_so*a^2*Ep_L3-72*m_0*Delta_cr*E_g+72*me_z*Delta_cr*E_g+72*me_z*E_g^2-288*A_4*me_z*m_0*E_g^2-72*m_0*E_g^2-288*A_2*me_z*m_0*E_g^2-192*A_2*me_z*m_0*E_g*Delta_so-192*A_4*me_z*m_0*E_g*Delta_so+18*me_z*m_0*E_g*Delta_so*a^2*Ep_M2+27*me_z*m_0*E_g^2*a^2*Ep_M2+48*me_z*Delta_cr*Delta_so+27*me_z*m_0*E_g^2*a^2*Ep_M3+18*me_z*m_0*E_g*Delta_so*a^2*Ep_M3+54*me_z*m_0*E_g^2*a^2*Ep_L3-72*m_0*E_g*Delta_so-96*me_z*m_0*E_g^2*a^2*Ep_H2+36*a^2*me_z*m_0*E_g*Delta_so*Ep_L2-36*a^2*me_z*m_0*E_g*Delta_so*Ep_0+54*a^2*me_z*m_0*E_g^2*Ep_L2-54*a^2*me_z*m_0*E_g^2*Ep_0-12*me_z*m_0*E_g^2*a^2*Ep_A2-8*me_z*m_0*E_g*Delta_so*a^2*Ep_A2)/me_z/m_0/a^2/E_g/(2*Delta_so+3*E_g);
Vpp_aa_c_pi = 1/16*Ep_0-3/32*Ep_L2-1/16*Ep_A2-3/32*Ep_L3+3/32*Ep_M3+3/32*Ep_M2;
Vpp_aa_a_pi = -1/288*(64*me_z*m_0*E_g*Delta_so*a^2*Ep_H2-48*m_0*Delta_cr*Delta_so+72*me_z*E_g*Delta_so+18*me_z*m_0*E_g*Delta_so*a^2*Ep_L3-72*m_0*Delta_cr*E_g+72*me_z*Delta_cr*E_g+72*me_z*E_g^2-72*m_0*E_g^2+36*me_z*m_0*E_g*Delta_so*a^2*Ep_M2-192*A_5*me_z*m_0*E_g*Delta_so+54*me_z*m_0*E_g^2*a^2*Ep_M2+48*me_z*Delta_cr*Delta_so-288*A_5*me_z*m_0*E_g^2+27*me_z*m_0*E_g^2*a^2*Ep_L3-72*m_0*E_g*Delta_so+96*me_z*m_0*E_g^2*a^2*Ep_H2-54*a^2*me_z*m_0*E_g*Delta_so*Ep_L2-36*a^2*me_z*m_0*E_g*Delta_so*Ep_0-81*a^2*me_z*m_0*E_g^2*Ep_L2-54*a^2*me_z*m_0*E_g^2*Ep_0-42*me_z*m_0*E_g^2*a^2*Ep_A2-28*me_z*m_0*E_g*Delta_so*a^2*Ep_A2)/me_z/m_0/a^2/E_g/(2*Delta_so+3*E_g);
Vpp_aa_a_sigma = -1/864*(64*me_z*m_0*E_g*Delta_so*a^2*Ep_H2+48*m_0*Delta_cr*Delta_so-72*me_z*E_g*Delta_so-90*me_z*m_0*E_g*Delta_so*a^2*Ep_L3+72*m_0*Delta_cr*E_g-72*me_z*Delta_cr*E_g-72*me_z*E_g^2-576*A_4*me_z*m_0*E_g^2+72*m_0*E_g^2-576*A_2*me_z*m_0*E_g^2-384*A_2*me_z*m_0*E_g*Delta_so-384*A_4*me_z*m_0*E_g*Delta_so+36*me_z*m_0*E_g*Delta_so*a^2*Ep_M2+576*A_5*me_z*m_0*E_g*Delta_so+54*me_z*m_0*E_g^2*a^2*Ep_M2-48*me_z*Delta_cr*Delta_so+216*me_z*m_0*E_g^2*a^2*Ep_M3+144*me_z*m_0*E_g*Delta_so*a^2*Ep_M3+864*A_5*me_z*m_0*E_g^2-135*me_z*m_0*E_g^2*a^2*Ep_L3+72*m_0*E_g*Delta_so+96*me_z*m_0*E_g^2*a^2*Ep_H2+126*a^2*me_z*m_0*E_g*Delta_so*Ep_L2-180*a^2*me_z*m_0*E_g*Delta_so*Ep_0+189*a^2*me_z*m_0*E_g^2*Ep_L2-270*a^2*me_z*m_0*E_g^2*Ep_0-150*me_z*m_0*E_g^2*a^2*Ep_A2-100*me_z*m_0*E_g*Delta_so*a^2*Ep_A2)/me_z/m_0/a^2/E_g/(2*Delta_so+3*E_g);
Vpp_aa_0_pi = 1/144*(12*me_z*m_0*E_g^2*a^2*Ep_A2*c^2+72*m_0*E_g*Delta_so*c^2+48*m_0*Delta_cr*Delta_so*c^2+72*m_0*Delta_cr*E_g*c^2-72*me_z*E_g*Delta_so*c^2-48*me_z*Delta_cr*Delta_so*c^2-72*me_z*Delta_cr*E_g*c^2+36*c^2*me_z*m_0*E_g*Delta_so*a^2*Ep_M2+54*c^2*me_z*m_0*E_g^2*a^2*Ep_M2+54*c^2*me_z*m_0*E_g^2*a^2*Ep_M3+36*c^2*me_z*m_0*E_g*Delta_so*a^2*Ep_M3+27*c^2*me_z*m_0*E_g^2*a^2*Ep_L3+96*c^2*me_z*m_0*E_g^2*a^2*Ep_H2+64*c^2*me_z*m_0*E_g*Delta_so*a^2*Ep_H2+18*c^2*me_z*m_0*E_g*Delta_so*a^2*Ep_L3+8*me_z*m_0*E_g*Delta_so*a^2*Ep_A2*c^2+192*A_4*me_z*m_0*E_g*Delta_so*c^2+288*A_4*me_z*m_0*E_g^2*c^2+192*A_2*me_z*m_0*E_g*Delta_so*c^2+288*A_2*me_z*m_0*E_g^2*c^2-72*me_z*E_g^2*c^2+72*m_0*E_g^2*c^2+216*a^2*me_z*m_0*E_g^2*A_3+144*a^2*me_z*m_0*E_g*Delta_so*A_1+144*a^2*me_z*m_0*E_g*Delta_so*A_3+216*a^2*me_z*m_0*E_g^2*A_1+18*a^2*me_z*m_0*E_g*Delta_so*c^2*Ep_L2+108*a^2*me_z*m_0*E_g*Delta_so*c^2*Ep_0+27*a^2*me_z*m_0*E_g^2*c^2*Ep_L2+162*a^2*me_z*m_0*E_g^2*c^2*Ep_0)/c^2/me_z/m_0/a^2/E_g/(2*Delta_so+3*E_g);
Vpp_aa_w3a_pi = 1/864*(64*me_z*m_0*E_g*Delta_so*a^2*Ep_H2+48*m_0*Delta_cr*Delta_so-72*me_z*E_g*Delta_so-36*me_z*m_0*E_g*Delta_so*a^2*Ep_L3+72*m_0*Delta_cr*E_g-72*me_z*Delta_cr*E_g-72*me_z*E_g^2-576*A_4*me_z*m_0*E_g^2+72*m_0*E_g^2-576*A_2*me_z*m_0*E_g^2-384*A_2*me_z*m_0*E_g*Delta_so-384*A_4*me_z*m_0*E_g*Delta_so+90*me_z*m_0*E_g*Delta_so*a^2*Ep_M2+576*A_5*me_z*m_0*E_g*Delta_so+135*me_z*m_0*E_g^2*a^2*Ep_M2-48*me_z*Delta_cr*Delta_so-27*me_z*m_0*E_g^2*a^2*Ep_M3-18*me_z*m_0*E_g*Delta_so*a^2*Ep_M3+864*A_5*me_z*m_0*E_g^2-54*me_z*m_0*E_g^2*a^2*Ep_L3+72*m_0*E_g*Delta_so+96*me_z*m_0*E_g^2*a^2*Ep_H2-36*a^2*me_z*m_0*E_g*Delta_so*Ep_L2-72*a^2*me_z*m_0*E_g*Delta_so*Ep_0-54*a^2*me_z*m_0*E_g^2*Ep_L2-108*a^2*me_z*m_0*E_g^2*Ep_0+12*me_z*m_0*E_g^2*a^2*Ep_A2+8*me_z*m_0*E_g*Delta_so*a^2*Ep_A2)/me_z/m_0/a^2/E_g/(2*Delta_so+3*E_g);
Vpp_aa_w3a_sigma = -1/288*(-64*me_z*m_0*E_g*Delta_so*a^2*Ep_H2+48*m_0*Delta_cr*Delta_so-72*me_z*E_g*Delta_so+36*me_z*m_0*E_g*Delta_so*a^2*Ep_L3+72*m_0*Delta_cr*E_g-72*me_z*Delta_cr*E_g-72*me_z*E_g^2+72*m_0*E_g^2+18*me_z*m_0*E_g*Delta_so*a^2*Ep_M2+192*A_5*me_z*m_0*E_g*Delta_so+27*me_z*m_0*E_g^2*a^2*Ep_M2-48*me_z*Delta_cr*Delta_so-27*me_z*m_0*E_g^2*a^2*Ep_M3-18*me_z*m_0*E_g*Delta_so*a^2*Ep_M3+288*A_5*me_z*m_0*E_g^2+54*me_z*m_0*E_g^2*a^2*Ep_L3+72*m_0*E_g*Delta_so-96*me_z*m_0*E_g^2*a^2*Ep_H2+36*a^2*me_z*m_0*E_g*Delta_so*Ep_L2+54*a^2*me_z*m_0*E_g^2*Ep_L2-12*me_z*m_0*E_g^2*a^2*Ep_A2-8*me_z*m_0*E_g*Delta_so*a^2*Ep_A2)/me_z/m_0/a^2/E_g/(2*Delta_so+3*E_g);
Vpp_aa_a2c2_pi = 1/32*Ep_0-1/64*Ep_L2-1/32*Ep_A2+3/64*Ep_L3+1/64*Ep_M3-3/64*Ep_M2;
Vpp_aa_2c_pi = -1/16/c^2*(Ep_0*c^2+4*A_1+4*A_3-Ep_A2*c^2);
Vsp_c_2c_sigma = 0;
Vsp_c_c_sigma = 1/4/c*(-(-2*m_0+2*me_z)*(3*E_g*Delta_so+3*E_g^2+2*Delta_cr*Delta_so+3*Delta_cr*E_g)/me_z/m_0/(2*Delta_so+3*E_g))^(1/2);
Vsp_a_2a_sigma = 0;
Vsp_c_a2c2_sigma = 0;
Vsp_a_w3a_sigma = 0;
Vsp_a_a_sigma = 1/6/a*(-(-2*m_0+2*me_t)*E_g*(3*E_g*Delta_so+3*E_g^2+2*Delta_cr*Delta_so+3*Delta_cr*E_g)/me_t/m_0/(Delta_cr*Delta_so+3*Delta_cr*E_g+2*E_g*Delta_so+3*E_g^2))^(1/2);
Vsp_a_a2c2_sigma = 0;
Vss_a2c2_sigma = -1/32*Ep_A1+1/32*Ep_L1+1/32*Es_0-1/32*Ep_M1;
Vss_2c_sigma = -1/16*(-2*m_0*E_g*Delta_so-4*m_0*Delta_cr*Delta_so-6*m_0*Delta_cr*E_g+6*me_z*E_g*Delta_so+6*me_z*E_g^2+4*me_z*Delta_cr*Delta_so+6*me_z*Delta_cr*E_g-3*c^2*me_z*m_0*E_g^2*Ep_A1+3*c^2*me_z*m_0*E_g^2*Es_0-2*c^2*me_z*m_0*E_g*Delta_so*Ep_A1+2*c^2*me_z*m_0*E_g*Delta_so*Es_0)/c^2/me_z/m_0/E_g/(2*Delta_so+3*E_g);
Vss_c_sigma = -3/16*Ep_L1+3/16*Ep_M1-1/16*Ep_A1+1/16*Es_0;
Vss_2a_sigma = 1/432*(-72*me_t*Delta_cr*E_g+24*m_0*Delta_cr*Delta_so-72*me_t*E_g^2-72*me_t*E_g*Delta_so-9*a^2*me_t*m_0*Delta_cr*Delta_so*Es_0+9*a^2*me_t*m_0*Delta_cr*Delta_so*Ep_M1-27*a^2*me_t*m_0*Delta_cr*E_g*Es_0+27*a^2*me_t*m_0*Delta_cr*E_g*Ep_M1-18*a^2*me_t*m_0*E_g*Delta_so*Es_0+18*a^2*me_t*m_0*E_g*Delta_so*Ep_M1-27*a^2*me_t*m_0*E_g^2*Es_0+27*a^2*me_t*m_0*E_g^2*Ep_M1-2*a^2*me_t*m_0*Delta_cr*Delta_so*Ep_A1+18*a^2*me_t*m_0*Delta_cr*Delta_so*Ep_L1-6*a^2*me_t*m_0*Delta_cr*E_g*Ep_A1+54*a^2*me_t*m_0*Delta_cr*E_g*Ep_L1-4*a^2*me_t*m_0*E_g*Delta_so*Ep_A1+36*a^2*me_t*m_0*E_g*Delta_so*Ep_L1-6*a^2*me_t*m_0*E_g^2*Ep_A1+54*a^2*me_t*m_0*E_g^2*Ep_L1-48*a^2*me_t*m_0*Delta_cr*E_g*Ep_H1-48*a^2*me_t*m_0*E_g^2*Ep_H1-16*a^2*me_t*m_0*Delta_cr*Delta_so*Ep_H1-32*a^2*me_t*m_0*E_g*Delta_so*Ep_H1-48*me_t*Delta_cr*Delta_so+24*m_0*E_g*Delta_so)/a^2/me_t/m_0/(Delta_cr*Delta_so+3*Delta_cr*E_g+2*E_g*Delta_so+3*E_g^2);
Vss_a_sigma = -1/432*(-72*me_t*Delta_cr*E_g+24*m_0*Delta_cr*Delta_so-72*me_t*E_g^2-72*me_t*E_g*Delta_so-36*a^2*me_t*m_0*Delta_cr*Delta_so*Es_0+36*a^2*me_t*m_0*Delta_cr*Delta_so*Ep_M1-108*a^2*me_t*m_0*Delta_cr*E_g*Es_0+108*a^2*me_t*m_0*Delta_cr*E_g*Ep_M1-72*a^2*me_t*m_0*E_g*Delta_so*Es_0+72*a^2*me_t*m_0*E_g*Delta_so*Ep_M1-108*a^2*me_t*m_0*E_g^2*Es_0+108*a^2*me_t*m_0*E_g^2*Ep_M1-23*a^2*me_t*m_0*Delta_cr*Delta_so*Ep_A1-9*a^2*me_t*m_0*Delta_cr*Delta_so*Ep_L1-69*a^2*me_t*m_0*Delta_cr*E_g*Ep_A1-27*a^2*me_t*m_0*Delta_cr*E_g*Ep_L1-46*a^2*me_t*m_0*E_g*Delta_so*Ep_A1-18*a^2*me_t*m_0*E_g*Delta_so*Ep_L1-69*a^2*me_t*m_0*E_g^2*Ep_A1-27*a^2*me_t*m_0*E_g^2*Ep_L1+96*a^2*me_t*m_0*Delta_cr*E_g*Ep_H1+96*a^2*me_t*m_0*E_g^2*Ep_H1+32*a^2*me_t*m_0*Delta_cr*Delta_so*Ep_H1+64*a^2*me_t*m_0*E_g*Delta_so*Ep_H1-48*me_t*Delta_cr*Delta_so+24*m_0*E_g*Delta_so)/a^2/me_t/m_0/(Delta_cr*Delta_so+3*Delta_cr*E_g+2*E_g*Delta_so+3*E_g^2);
Vss_0_sigma = 1/72*(96*c^2*me_z*E_g*me_t*Delta_cr*Delta_so^2-54*me_t*a^2*m_0*E_g^3*Delta_so-36*me_t*a^2*m_0*E_g^2*Delta_so^2+36*Ep_M1*a^2*me_t*m_0*c^2*me_z*E_g*Delta_cr*Delta_so^2+162*Ep_M1*a^2*me_t*m_0*c^2*me_z*E_g^2*Delta_cr*Delta_so+162*Ep_M1*a^2*me_t*m_0*c^2*me_z*E_g^3*Delta_cr+72*Ep_M1*a^2*me_t*m_0*c^2*me_z*E_g^2*Delta_so^2+216*Ep_M1*a^2*me_t*m_0*c^2*me_z*E_g^3*Delta_so+162*Ep_M1*a^2*me_t*m_0*c^2*me_z*E_g^4+216*c^2*me_z*E_g^3*me_t*Delta_cr+216*c^2*me_z*E_g^4*me_t+162*me_t*a^2*me_z*E_g^4+144*c^2*me_z*E_g^2*me_t*Delta_so^2-48*c^2*me_z*E_g^2*m_0*Delta_so^2-72*c^2*me_z*E_g^3*m_0*Delta_so-48*c^2*me_z*E_g*m_0*Delta_cr*Delta_so^2+288*c^2*me_z*E_g^2*me_t*Delta_cr*Delta_so-72*c^2*me_z*E_g^2*m_0*Delta_cr*Delta_so+54*c^2*me_z*E_g*a^2*me_t*m_0*Delta_cr*Delta_so^2*Es_0+243*c^2*me_z*E_g^3*a^2*me_t*m_0*Delta_cr*Es_0+108*c^2*me_z*E_g^2*a^2*me_t*m_0*Delta_so^2*Es_0+324*c^2*me_z*E_g^3*a^2*me_t*m_0*Delta_so*Es_0+243*c^2*me_z*E_g^4*a^2*me_t*m_0*Es_0+4*c^2*me_z*E_g*a^2*me_t*m_0*Delta_cr*Delta_so^2*Ep_A1+18*c^2*me_z*E_g*a^2*me_t*m_0*Delta_cr*Delta_so^2*Ep_L1+18*c^2*me_z*E_g^3*a^2*me_t*m_0*Delta_cr*Ep_A1+81*c^2*me_z*E_g^3*a^2*me_t*m_0*Delta_cr*Ep_L1+8*c^2*me_z*E_g^2*a^2*me_t*m_0*Delta_so^2*Ep_A1+24*c^2*me_z*E_g^3*a^2*me_t*m_0*Delta_so*Ep_A1+36*c^2*me_z*E_g^2*a^2*me_t*m_0*Delta_so^2*Ep_L1+108*c^2*me_z*E_g^3*a^2*me_t*m_0*Delta_so*Ep_L1+18*c^2*me_z*E_g^4*a^2*me_t*m_0*Ep_A1+81*c^2*me_z*E_g^4*a^2*me_t*m_0*Ep_L1+144*c^2*me_z*E_g^3*a^2*me_t*m_0*Delta_cr*Ep_H1+144*c^2*me_z*E_g^4*a^2*me_t*m_0*Ep_H1+32*c^2*me_z*E_g*a^2*me_t*m_0*Delta_cr*Delta_so^2*Ep_H1+64*c^2*me_z*E_g^2*a^2*me_t*m_0*Delta_so^2*Ep_H1+243*c^2*me_z*E_g^2*a^2*me_t*m_0*Delta_cr*Delta_so*Es_0+18*c^2*me_z*E_g^2*a^2*me_t*m_0*Delta_cr*Delta_so*Ep_A1+81*c^2*me_z*E_g^2*a^2*me_t*m_0*Delta_cr*Delta_so*Ep_L1+144*c^2*me_z*E_g^2*a^2*me_t*m_0*Delta_cr*Ep_H1*Delta_so+192*c^2*me_z*E_g^3*a^2*me_t*m_0*Ep_H1*Delta_so+360*c^2*me_z*E_g^3*me_t*Delta_so-162*me_t*a^2*m_0*Delta_cr^2*E_g^2-162*me_t*a^2*m_0*Delta_cr*E_g^3-36*me_t*a^2*m_0*Delta_cr^2*Delta_so^2+162*me_t*a^2*me_z*Delta_cr^2*E_g^2+36*me_t*a^2*me_z*Delta_cr^2*Delta_so^2-90*me_t*a^2*m_0*E_g*Delta_so^2*Delta_cr-270*me_t*a^2*m_0*E_g^2*Delta_so*Delta_cr-162*me_t*a^2*m_0*Delta_cr^2*Delta_so*E_g+126*me_t*a^2*me_z*E_g*Delta_so^2*Delta_cr+432*me_t*a^2*me_z*E_g^2*Delta_so*Delta_cr+162*me_t*a^2*me_z*Delta_cr^2*Delta_so*E_g+108*me_t*a^2*me_z*E_g^2*Delta_so^2+270*me_t*a^2*me_z*E_g^3*Delta_so+324*me_t*a^2*me_z*E_g^3*Delta_cr)/a^2/me_t/m_0/(Delta_cr*Delta_so+3*Delta_cr*E_g+2*E_g*Delta_so+3*E_g^2)/c^2/me_z/E_g/(2*Delta_so+3*E_g);
Vss_w3a_sigma = 1/432*(-72*me_t*Delta_cr*E_g+24*m_0*Delta_cr*Delta_so-72*me_t*E_g^2-72*me_t*E_g*Delta_so-9*a^2*me_t*m_0*Delta_cr*Delta_so*Es_0+9*a^2*me_t*m_0*Delta_cr*Delta_so*Ep_M1-27*a^2*me_t*m_0*Delta_cr*E_g*Es_0+27*a^2*me_t*m_0*Delta_cr*E_g*Ep_M1-18*a^2*me_t*m_0*E_g*Delta_so*Es_0+18*a^2*me_t*m_0*E_g*Delta_so*Ep_M1-27*a^2*me_t*m_0*E_g^2*Es_0+27*a^2*me_t*m_0*E_g^2*Ep_M1+4*a^2*me_t*m_0*Delta_cr*Delta_so*Ep_A1-36*a^2*me_t*m_0*Delta_cr*Delta_so*Ep_L1+12*a^2*me_t*m_0*Delta_cr*E_g*Ep_A1-108*a^2*me_t*m_0*Delta_cr*E_g*Ep_L1+8*a^2*me_t*m_0*E_g*Delta_so*Ep_A1-72*a^2*me_t*m_0*E_g*Delta_so*Ep_L1+12*a^2*me_t*m_0*E_g^2*Ep_A1-108*a^2*me_t*m_0*E_g^2*Ep_L1+96*a^2*me_t*m_0*Delta_cr*E_g*Ep_H1+96*a^2*me_t*m_0*E_g^2*Ep_H1+32*a^2*me_t*m_0*Delta_cr*Delta_so*Ep_H1+64*a^2*me_t*m_0*E_g*Delta_so*Ep_H1-48*me_t*Delta_cr*Delta_so+24*m_0*E_g*Delta_so)/a^2/me_t/m_0/(Delta_cr*Delta_so+3*Delta_cr*E_g+2*E_g*Delta_so+3*E_g^2);

%--------------------------------------------------------------------------
% Two-Center Decomposition
%--------------------------------------------------------------------------

Ess_000 = Vss_0_sigma;
Exx_000 = Vpp_aa_0_pi;
Eyy_000 = Vpp_aa_0_pi;
Ezz_000 = Vpp_cc_0_pi;

Ess_w310 = Vss_a_sigma;
Esx_w310 = sqrt(3)/2*Vsp_a_a_sigma;
Esy_w310 = 1/2*Vsp_a_a_sigma;
Exx_w310 = 3/4*Vpp_aa_a_sigma + 1/4*Vpp_aa_a_pi;
Eyy_w310 = 1/4*Vpp_aa_a_sigma + 3/4*Vpp_aa_a_pi;
Ezz_w310 = Vpp_cc_a_pi;
Exy_w310 = sqrt(3)/4*(Vpp_aa_a_sigma - Vpp_aa_a_pi);

Ess_020 = Vss_a_sigma;
Esy_020 = Vsp_a_a_sigma;
Exx_020 = Vpp_aa_a_pi;
Eyy_020 = Vpp_aa_a_sigma;
Ezz_020 = Vpp_cc_a_pi;

Ess_002 = Vss_c_sigma;
Esz_002 = Vsp_c_c_sigma;
Exx_002 = Vpp_aa_c_pi;
Eyy_002 = Vpp_aa_c_pi;
Ezz_002 = Vpp_cc_c_sigma;

Ess_w312 = Vss_a2c2_sigma;
Esx_w312 = Vsp_a_a2c2_sigma*sqrt(3)*a/(2*sqrt(a^2+c^2));
Esy_w312 = Vsp_a_a2c2_sigma*a/(2*sqrt(a^2+c^2));
Esz_w312 = Vsp_c_a2c2_sigma*c/(sqrt(a^2+c^2));

Exx_w312 = 1/(4*(a^2+c^2))*(3*Vpp_aa_a2c2_sigma*a^2 + Vpp_aa_a2c2_pi*a^2 + 4*Vpp_aa_a2c2_pi*c^2);
Eyy_w312 = 1/(4*(a^2+c^2))*(Vpp_aa_a2c2_sigma*a^2 + 3*Vpp_aa_a2c2_pi*a^2 + 4*Vpp_aa_a2c2_pi*c^2);
Ezz_w312 = 1/(a^2+c^2)*(Vpp_cc_a2c2_sigma*c^2 + Vpp_cc_a2c2_pi*a^2);

Exy_w312 = sqrt(3)*a^2/(4*(a^2+c^2))*(Vpp_aa_a2c2_sigma-Vpp_aa_a2c2_pi);
Exz_w312 = sqrt(3)*a*c/(2*(a^2+c^2))*(Vpp_ac_a2c2_sigma-Vpp_ac_a2c2_pi);
Eyz_w312 = a*c/(2*(a^2+c^2))*(Vpp_ac_a2c2_sigma-Vpp_ac_a2c2_pi);

Ess_022 = Vss_a2c2_sigma;
Esy_022 = Vsp_a_a2c2_sigma*a/(sqrt(a^2+c^2));
Esz_022 = Vsp_c_a2c2_sigma*c/(sqrt(a^2+c^2));
Exx_022 = Vpp_aa_a2c2_pi;
Eyy_022 = (Vpp_aa_a2c2_sigma*a^2+Vpp_aa_a2c2_pi*c^2)/(a^2+c^2);
Ezz_022 = (Vpp_cc_a2c2_sigma*c^2+Vpp_cc_a2c2_pi*a^2)/(a^2+c^2);
Eyz_022 = a*c*(Vpp_ac_a2c2_sigma-Vpp_ac_a2c2_pi)/(a^2+c^2);

Ess_004 = Vss_2c_sigma;
Esz_004 = Vsp_c_2c_sigma;
Exx_004 = Vpp_aa_2c_pi;
Eyy_004 = Vpp_aa_2c_pi;
Ezz_004 = Vpp_cc_2c_sigma;

Ess_2w300 = Vss_w3a_sigma;
Esx_2w300 = Vsp_a_w3a_sigma;
Exx_2w300 = Vpp_aa_w3a_sigma;
Eyy_2w300 = Vpp_aa_w3a_pi;
Ezz_2w300 = Vpp_cc_w3a_pi;

Ess_2w320 = Vss_2a_sigma;
Esx_2w320 = sqrt(3)/2*Vsp_a_2a_sigma;
Esy_2w320 = 1/2*Vsp_a_2a_sigma;
Exx_2w320 = 3/4*Vpp_aa_2a_sigma + 1/4*Vpp_aa_2a_pi;
Eyy_2w320 = 1/4*Vpp_aa_2a_sigma + 3/4*Vpp_aa_2a_pi;
Ezz_2w320 = Vpp_cc_2a_pi;
Exy_2w320 = sqrt(3)/4*(Vpp_aa_2a_sigma - Vpp_aa_2a_pi);

Ess_w330 = Vss_w3a_sigma;
Esx_w330 = 1/2*Vsp_a_w3a_sigma;
Esy_w330 = sqrt(3)/2*Vsp_a_w3a_sigma;
Exx_w330 = 1/4*Vpp_aa_w3a_sigma + 3/4*Vpp_aa_w3a_pi;
Eyy_w330 = 3/4*Vpp_aa_w3a_sigma + 1/4*Vpp_aa_w3a_pi;
Ezz_w330 = Vpp_cc_w3a_pi;
Exy_w330 = sqrt(3)/4*(Vpp_aa_w3a_sigma - Vpp_aa_w3a_pi);

Ess_040 = Vss_2a_sigma;
Esy_040 = Vsp_a_2a_sigma;
Exx_040 = Vpp_aa_2a_pi;
Eyy_040 = Vpp_aa_2a_sigma;
Ezz_040 = Vpp_cc_2a_pi;

